Galaxy and Mass Assembly (GAMA): Formation and Growth of Elliptical Galaxies in the Group Environment

There are many proposed mechanisms driving the morphological transformation of disk galaxies to elliptical galaxies. In this paper, we determine if the observed transformation in low mass groups can be explained by the merger histories of galaxies. We measured the group mass-morphology relation for groups from the Galaxy and Mass Assembly group catalogue with masses from 10$^{11}$ - 10$^{15}$ M$_{\odot}$. Contrary to previous studies, the fraction of elliptical galaxies in our more complete group sample increases significantly with group mass across the full range of group mass. The elliptical fraction increases at a rate of 0.163$\pm$0.012 per dex of group mass for groups more massive than 10$^{12.5}$ M$_{\odot}$. If we allow for uncertainties in the observed group masses, our results are consistent with a continuous increase in elliptical fraction from group masses as low as 10$^{11}$M$_{\odot}$. We tested if this observed relation is consistent with merger activity using a GADGET-2 dark matter simulation of the galaxy groups. We specified that a simulated galaxy would be transformed to an elliptical morphology either if it experienced a major merger or if its cumulative mass gained from minor mergers exceeded 30 per cent of its final mass. We then calculated a group mass-morphology relation for the simulations. The position and slope of the simulated relation were consistent with the observational relation, with a gradient of 0.184$\pm$0.010 per dex of group mass. These results demonstrate a strong correlation between the frequency of merger events and disk-to-elliptical galaxy transformation in galaxy group environments.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
